CivBench: Progress-Based Evaluation for LLMs' Strategic Decision-Making in Civilization V

Evaluating strategic decision-making in LLM-based agents requires generative, competitive, and longitudinal environments, yet few benchmarks provide all three, and fewer still offer evaluation signals rich enough for long-horizon, multi-agent play. We introduce CivBench, a benchmark for LLM strategists (a model under an agentic setup) in multiplayer Civilization V. Because terminal win/loss is too sparse a signal in games spanning hundreds of turns and multiple opponents, CivBench trains estimators of a state-value function, the probability that a player eventually wins given the game state. cross 307 games with 7 LLMs and multiple CivBench agent conditions, we demonstrate CivBench's potential to estimate strategic capabilities in Civilization V as an unsaturated benchmark, reveal model-specific effects of agentic setup, and outline distinct strategic profiles not visible through outcome-only evaluation.

==> colm-rebuttal/public_benchmark_records.csv <==
model,simple_elo,briefed_elo,lmarena_elo,gpqa_diamond,swe_bench_verified,gdpval_aa_elo,tau2_telecom_percent,hle_percent,terminal_bench_hard_percent,live_code_bench,live_bench,vending_bench2
Deepseek-3.2,1392,1426,1424,82.4,73.1,1197,90.6,22.2,34.8,80.7,62.20,1034.00
Qwen-3.5,1420,1496,1445,88.4,76.4,1190,95.6,27.3,40.9,85.3,70.85,0.54
GPT-OSS-120B,1417,1410,1353,80.9,62.4,947,65.8,18.5,23.5,83.2,46.09,-21.53
GLM-4.7,1414,1393,1443,85.7,73.8,1185,95.9,25.1,31.8,82.2,58.09,2376.82
Kimi-K2.5,1436,1502,1447,87.6,76.8,1288,95.9,29.4,34.8,83.9,69.07,1198.46
Minimax-M2.5,1469,1491,1394,84.8,80.2,1177,95.3,19.1,34.8,79.2,60.14,-23.16
Sonnet-4.5,1495,1400,1452,83.4,77.2,1322,78.1,17.3,35.6,73.0,68.19,3838.74

==> notebooks/bootstrap/bootstrap_bt_dominance.csv <==
player_type,Kimi-K2.5-Briefed,Vanilla,Qwen-3.5-Briefed,Sonnet-4.5-Simple,Minimax-M2.5-Briefed,Minimax-M2.5-Simple,Kimi-K2.5-Simple,Deepseek-3.2-Briefed,Qwen-3.5-Simple,GPT-OSS-120B-Simple,GLM-4.7-Simple,GPT-OSS-120B-Briefed,Sonnet-4.5-Briefed,GLM-4.7-Briefed,Deepseek-3.2-Simple,Null
Kimi-K2.5-Briefed,,0.5215,0.566,0.5115,0.632,0.8515,0.993,0.994,0.9745,0.997,0.999,0.998,0.9795,1.0,0.9995,1.0
Vanilla,0.4785,,0.55,0.5035,0.6455,0.8735,0.9935,0.9975,0.9875,1.0,1.0,0.9995,0.9825,1.0,1.0,1.0
Qwen-3.5-Briefed,0.434,0.45,,0.48,0.5705,0.7635,0.9455,0.9575,0.9735,0.9805,0.985,0.987,0.9545,0.997,0.992,1.0
Sonnet-4.5-Simple,0.4885,0.4965,0.52,,0.558,0.7005,0.85,0.8785,0.8885,0.9155,0.923,0.9375,0.904,0.9545,0.9515,0.995
Minimax-M2.5-Briefed,0.368,0.3545,0.4295,0.442,,0.7505,0.953,0.966,0.954,0.9925,0.9905,0.9935,0.954,0.9995,0.9955,1.0
Minimax-M2.5-Simple,0.1485,0.1265,0.2365,0.2995,0.2495,,0.8425,0.8885,0.9095,0.9445,0.952,0.9625,0.895,0.988,0.983,0.9995
Kimi-K2.5-Simple,0.007,0.0065,0.0545,0.15,0.047,0.1575,,0.6475,0.656,0.718,0.7765,0.7865,0.7535,0.9365,0.9205,0.9975
Deepseek-3.2-Briefed,0.006,0.0025,0.0425,0.1215,0.034,0.1115,0.3525,,0.5405,0.593,0.6375,0.651,0.6945,0.8705,0.842,0.9875
Qwen-3.5-Simple,0.0255,0.0125,0.0265,0.1115,0.046,0.0905,0.344,0.4595,,0.5215,0.562,0.5835,0.6415,0.752,0.7385,0.965
GPT-OSS-120B-Simple,0.003,0.0,0.0195,0.0845,0.0075,0.0555,0.282,0.407,0.4785,,0.5625,0.5965,0.65,0.8155,0.776,0.993
GLM-4.7-Simple,0.001,0.0,0.015,0.077,0.0095,0.048,0.2235,0.3625,0.438,0.4375,,0.5185,0.6155,0.8015,0.76,0.9855
GPT-OSS-120B-Briefed,0.002,0.0005,0.013,0.0625,0.0065,0.0375,0.2135,0.349,0.4165,0.4035,0.4815,,0.6,0.737,0.7035,0.981
Sonnet-4.5-Briefed,0.0205,0.0175,0.0455,0.096,0.046,0.105,0.2465,0.3055,0.3585,0.35,0.3845,0.4,,0.5395,0.549,0.8375
GLM-4.7-Briefed,0.0,0.0,0.003,0.0455,0.0005,0.012,0.0635,0.1295,0.248,0.1845,0.1985,0.263,0.4605,,0.5145,0.9475
Deepseek-3.2-Simple,0.0005,0.0,0.008,0.0485,0.0045,0.017,0.0795,0.158,0.2615,0.224,0.24,0.2965,0.451,0.4855,,0.8975
Null,0.0,0.0,0.0,0.005,0.0,0.0005,0.0025,0.0125,0.035,0.007,0.0145,0.019,0.1625,0.0525,0.1025,


==> notebooks/bootstrap/bootstrap_bt_non_stratified_dominance.csv <==
player_type,Kimi-K2.5-Briefed,Vanilla,Qwen-3.5-Briefed,Sonnet-4.5-Simple,Minimax-M2.5-Briefed,Minimax-M2.5-Simple,Kimi-K2.5-Simple,Deepseek-3.2-Briefed,Qwen-3.5-Simple,GPT-OSS-120B-Simple,GLM-4.7-Simple,GPT-OSS-120B-Briefed,Sonnet-4.5-Briefed,GLM-4.7-Briefed,Deepseek-3.2-Simple,Null
Kimi-K2.5-Briefed,,0.5455,0.5815,0.55,0.6525,0.844,0.9935,0.9955,0.9805,0.9955,0.9995,0.9975,0.977,1.0,0.9995,1.0
Vanilla,0.4545,,0.54,0.525,0.6285,0.863,0.995,0.996,0.9895,1.0,1.0,1.0,0.983,1.0,0.999,1.0
Qwen-3.5-Briefed,0.4185,0.46,,0.502,0.5645,0.7575,0.9345,0.9525,0.978,0.9735,0.9805,0.986,0.944,0.9915,0.991,0.9995
Sonnet-4.5-Simple,0.45,0.475,0.498,,0.534,0.6685,0.837,0.871,0.874,0.8975,0.915,0.937,0.8905,0.953,0.9415,0.9925
Minimax-M2.5-Briefed,0.3475,0.3715,0.4355,0.466,,0.7625,0.9515,0.966,0.9565,0.9895,0.989,0.996,0.9525,0.9985,0.996,1.0
Minimax-M2.5-Simple,0.156,0.137,0.2425,0.3315,0.2375,,0.841,0.8815,0.9055,0.9465,0.949,0.958,0.8935,0.99,0.9765,1.0
Kimi-K2.5-Simple,0.0065,0.005,0.0655,0.163,0.0485,0.159,,0.633,0.6525,0.7245,0.79,0.7995,0.751,0.9315,0.9165,0.997
Deepseek-3.2-Briefed,0.0045,0.004,0.0475,0.129,0.034,0.1185,0.367,,0.554,0.6035,0.654,0.6725,0.6915,0.8795,0.8325,0.99
Qwen-3.5-Simple,0.0195,0.0105,0.022,0.126,0.0435,0.0945,0.3475,0.446,,0.509,0.561,0.6,0.63,0.746,0.7215,0.965
GPT-OSS-120B-Simple,0.0045,0.0,0.0265,0.1025,0.0105,0.0535,0.2755,0.3965,0.491,,0.554,0.6175,0.6385,0.791,0.7615,0.9955
GLM-4.7-Simple,0.0005,0.0,0.0195,0.085,0.011,0.051,0.21,0.346,0.439,0.446,,0.54,0.601,0.817,0.7255,0.9895
GPT-OSS-120B-Briefed,0.0025,0.0,0.014,0.063,0.004,0.042,0.2005,0.3275,0.4,0.3825,0.46,,0.5695,0.7265,0.686,0.9865
Sonnet-4.5-Briefed,0.023,0.017,0.056,0.1095,0.0475,0.1065,0.249,0.3085,0.37,0.3615,0.399,0.4305,,0.5495,0.54,0.84
GLM-4.7-Briefed,0.0,0.0,0.0085,0.047,0.0015,0.01,0.0685,0.1205,0.254,0.209,0.183,0.2735,0.4505,,0.494,0.943
Deepseek-3.2-Simple,0.0005,0.001,0.009,0.0585,0.004,0.0235,0.0835,0.1675,0.2785,0.2385,0.2745,0.314,0.46,0.506,,0.9015
Null,0.0,0.0,0.0005,0.0075,0.0,0.0,0.003,0.01,0.035,0.0045,0.0105,0.0135,0.16,0.057,0.0985,


==> notebooks/bootstrap/bootstrap_bt_non_stratified_summary.csv <==
player_type,point_elo,point_se_elo,point_log_worth,point_se_log_worth,boot_mean_elo,boot_median_elo,boot_se_elo,ci_lower,ci_upper,n_valid,point_rank,median_rank,rank_ci_lower,rank_ci_upper
Kimi-K2.5-Briefed,1502.3652572712388,9.919115228796777,0.0136155153346256,0.0570990171537942,1503.6540269364864,1503.2384404626189,26.325887900350498,1454.103354879492,1555.5188932142662,2000,1,3.0,1.0,6.0
Vanilla,1500.0,6.909632922896761,0.0,0.0397750444158074,1500.0,1500.0,0.0,1500.0,1500.0,2000,2,3.0,1.0,6.0
Qwen-3.5-Briefed,1495.953958590549,13.273728521278668,-0.0232908865875961,0.0764097235538654,1495.5915733607485,1496.172736343724,34.944296534258136,1426.0182816525087,1563.4587445362222,2000,3,3.0,1.0,8.0
Sonnet-4.5-Simple,1495.3280616838015,20.405007033278793,-0.0268938388056663,0.117460662543166,1494.5108421978002,1496.1096794530056,56.00049009511685,1378.2794147149318,1600.6306279526686,2000,4,3.0,1.0,14.0
Minimax-M2.5-Briefed,1490.6047489899538,11.171683029969882,-0.0540834123016744,0.064309377021158,1490.640042770313,1490.5636368224218,27.76861349659965,1434.2510072830141,1543.7555385143428,2000,5,4.0,1.0,8.0
Minimax-M2.5-Simple,1469.1647466188313,11.10093592244526,-0.177501986935433,0.0639021239332614,1468.8834950286828,1468.8491429457245,28.243749246349555,1408.9759234845278,1520.7037018282467,2000,6,6.0,2.0,10.0
Kimi-K2.5-Simple,1436.477332134422,10.012699916607295,-0.365665870236229,0.0576377339215067,1436.5869356218666,1436.8276803918943,25.65980838909669,1384.0232905503592,1488.028565246028,2000,7,8.0,5.0,13.0
Deepseek-3.2-Briefed,1425.9287534429043,11.69094919555026,-0.426388370354638,0.0672985133515619,1426.043657479321,1426.5122799019584,28.39692467136692,1370.89018797078,1482.3573390173003,2000,8,9.0,5.0,14.0
Qwen-3.5-Simple,1420.0359771958288,13.653862709916162,-0.4603099172118,0.0785979518441006,1418.7874766292011,1419.742641519873,36.62257778849998,1343.2577138577108,1485.8191332846534,2000,9,10.0,5.0,16.0
GPT-OSS-120B-Simple,1417.3979907643916,10.419675654262651,-0.475495387793172,0.0599804745883454,1417.9963426125435,1417.8600108306423,22.34979167073094,1373.381330097591,1460.2889829844353,2000,10,10.0,6.0,15.0
GLM-4.7-Simple,1414.2520188141016,9.941669381772234,-0.493605058082459,0.0572288492948602,1413.4173817414069,1413.4507415968815,23.05228506124468,1367.4822303710168,1457.5099859859713,2000,11,11.0,6.0,15.0
GPT-OSS-120B-Briefed,1410.246303863232,10.450632983577083,-0.516663806914097,0.0601586793008412,1410.0190591049939,1410.2777748183912,23.181267036767153,1364.6715034002596,1455.3331279754898,2000,12,11.0,7.0,15.0
Sonnet-4.5-Briefed,1400.256984715071,21.91068842991874,-0.574166950313387,0.12612806138992,1396.8640700763956,1399.3360558536303,51.635676433783544,1293.914996871427,1492.8680374429455,2000,13,12.0,4.0,16.0
GLM-4.7-Briefed,1392.7652260672778,10.090880328193267,-0.617292979770182,0.0580877765472117,1392.037688637528,1392.0772824674482,24.109276834863884,1343.9982639807981,1440.0335272425953,2000,14,13.0,9.0,16.0
Deepseek-3.2-Simple,1392.0225918962785,11.802948197994036,-0.621567925699408,0.067943231435205,1391.8085195181072,1392.081997139982,31.256734383742362,1328.7983416329412,1451.7790119704196,2000,15,13.0,7.975000000000044,16.0
Null,1341.5078411813586,11.524126076206391,-0.91235420563062,0.066338202282142,1341.8941006653022,1341.9369792210287,21.46356822518116,1300.4069140519628,1383.9108284600295,2000,16,16.0,14.0,16.0


==> notebooks/bootstrap/bootstrap_bt_summary.csv <==
player_type,point_elo,point_se_elo,point_log_worth,point_se_log_worth,boot_mean_elo,boot_median_elo,boot_se_elo,ci_lower,ci_upper,n_valid,point_rank,median_rank,rank_ci_lower,rank_ci_upper
Kimi-K2.5-Briefed,1502.3652572712388,9.919115228796777,0.0136155153346256,0.0570990171537942,1501.780000752613,1501.4147054525033,25.36165153396547,1451.560530465558,1552.352629161956,2000,1,3.0,1.0,6.0
Vanilla,1500.0,6.909632922896761,0.0,0.0397750444158074,1500.0,1500.0,0.0,1500.0,1500.0,2000,2,3.0,1.0,6.0
Qwen-3.5-Briefed,1495.953958590549,13.273728521278668,-0.0232908865875961,0.0764097235538654,1495.8345827563976,1495.9628970003014,33.67679327672483,1429.962072371071,1559.3432666602707,2000,3,3.0,1.0,8.0
Sonnet-4.5-Simple,1495.3280616838015,20.405007033278793,-0.0268938388056663,0.117460662543166,1497.246135942298,1499.4313329417018,54.02441159093009,1384.360706324978,1597.9725327475035,2000,4,3.0,1.0,14.0
Minimax-M2.5-Briefed,1490.6047489899538,11.171683029969882,-0.0540834123016744,0.064309377021158,1490.094780958075,1489.3762529702649,27.987015735068685,1434.5651229413913,1544.9583005893132,2000,5,4.0,1.0,8.0
Minimax-M2.5-Simple,1469.1647466188313,11.10093592244526,-0.177501986935433,0.0639021239332614,1468.7486526662794,1469.091058636292,27.526991020409827,1413.9707171610457,1522.5707092712807,2000,6,6.0,2.0,10.0
Kimi-K2.5-Simple,1436.477332134422,10.012699916607295,-0.365665870236229,0.0576377339215067,1436.5737613098108,1436.74862008653,25.44319951207841,1386.8051683792605,1483.2368341780448,2000,7,8.0,5.0,13.0
Deepseek-3.2-Briefed,1425.9287534429043,11.69094919555026,-0.426388370354638,0.0672985133515619,1424.9435846899712,1424.2832463916363,28.25154677075009,1367.8193894739895,1479.1780739493088,2000,8,9.0,5.0,15.0
Qwen-3.5-Simple,1420.0359771958288,13.653862709916162,-0.4603099172118,0.0785979518441006,1419.7503135874276,1419.87095462137,35.69050900464659,1349.2936232527447,1487.1328160866867,2000,9,10.0,4.0,15.0
GPT-OSS-120B-Simple,1417.3979907643916,10.419675654262651,-0.475495387793172,0.0599804745883454,1417.712425263766,1417.8126861334022,22.317946730140118,1373.5482961183552,1460.936979347856,2000,10,10.0,6.0,14.0
GLM-4.7-Simple,1414.2520188141016,9.941669381772234,-0.493605058082459,0.0572288492948602,1413.5570448679834,1413.9679218834385,23.865624892410118,1365.2643997162932,1460.492646463424,2000,11,11.0,6.0,15.0
GPT-OSS-120B-Briefed,1410.246303863232,10.450632983577083,-0.516663806914097,0.0601586793008412,1411.1336233292225,1411.6153535865456,24.29037445155353,1361.4824246754479,1457.9332112536124,2000,12,11.0,6.975000000000044,15.0
Sonnet-4.5-Briefed,1400.256984715071,21.91068842991874,-0.574166950313387,0.12612806138992,1396.828166045116,1398.5811711617425,51.00435351910695,1293.4473933881925,1493.2853017355499,2000,13,13.0,4.0,16.0
GLM-4.7-Briefed,1392.7652260672778,10.090880328193267,-0.617292979770182,0.0580877765472117,1392.1767203973393,1392.4870615431098,22.91724710781145,1343.954418536775,1437.4800393567566,2000,14,13.0,9.0,16.0
Deepseek-3.2-Simple,1392.0225918962785,11.802948197994036,-0.621567925699408,0.067943231435205,1390.9292865694454,1391.4173638625828,30.454855270449094,1332.1575671360324,1448.6831335112672,2000,15,13.0,7.0,16.0
Null,1341.5078411813586,11.524126076206391,-0.91235420563062,0.066338202282142,1342.7545592989916,1342.5126761563824,20.91770680369313,1301.705275349132,1384.0073363606118,2000,16,16.0,13.0,16.0


==> notebooks/models-llm-v-nllm/model_comparison.csv <==
model,roc_auc_mean,roc_auc_std,brier_mean,brier_std,log_loss_mean,log_loss_std,balanced_accuracy_mean,balanced_accuracy_std,n_features,n_parameters
naive,0.5,,0.10940975949323754,,0.376924928623481,,0.6651084137222498,,0,
score,0.8128480432619098,,0.08914822336740591,,0.29756726486683427,,0.6651084137222498,,1,
baseline,0.8278605147621758,,0.08702682124312665,,0.28964850494999833,,0.6755959216080346,,23,
xgboost,0.8396935548090365,,0.08555216025379589,,0.28183123743837896,,0.6867508504461504,,24,7398.0
mlp,0.8429929000493454,,0.08551557892085336,,0.2820329313393221,,0.6852135325222419,,24,1561.0
grouped_mlp,0.8460478963897315,,0.0851977861215014,,0.2810960469465152,,0.68334625367808,,24,5773.0
interaction_mlp,0.8396088330926463,,0.08585759189879104,,0.2837076561370478,,0.6751159784513021,,24,52767.0
attention_mlp,0.8441024904900236,,0.0846548923645769,,0.2782425092022541,,0.6770582484137035,,24,6261.0


==> notebooks/models/features/attentionmlp_feature_importance.csv <==
feature,coef_mean,coef_std
turn_progress,0.28323758,0.014459924
cities,0.15979123,0.010773829
score_ratio,0.12076892,0.009470073
votes,0.117716014,0.007420715
technologies_gap,0.116172336,0.013343869
science_adj,0.07755846,0.015541012
tourism_adj,0.0749897,0.007272228
population,0.07439853,0.0062133954
policies_gap,0.072691254,0.007900031
minor_allies,0.065614626,0.0080048535
religion_percentage,0.061903495,0.010335696
faith_adj,0.061775196,0.012135351
gold_adj,0.0611067,0.0053999317
culture_adj,0.05801295,0.0046681045
friendships,0.04920253,0.0068778507
happiness_percentage,0.04638376,0.0060688904
defensive_pacts,0.045578144,0.009621056
military_adj,0.043611646,0.0024577924
production_adj,0.043370195,0.006721847
military_utilization,0.041197985,0.0037350259
active_wars,0.040920984,0.0055023753
food_adj,0.03877204,0.0066787205
highest_war_weariness,0.03434378,0.0039602853
truces,0.01693824,0.0023349968


==> notebooks/models/features/baseline_feature_importance.csv <==
feature,coef_mean,coef_std,robust_se_mean,robust_se_std,z_stat_mean,z_stat_std,n_folds_significant
technologies_gap,-0.6930938861941015,0.04216154269232698,0.07785970108142483,0.0020934670906064094,-8.896336986054632,0.3377385022402656,5
score_ratio,0.5249842466670055,0.02431316916907058,0.06146805321329536,0.00033888067056427913,8.542017858106629,0.42680899354057966,5
policies_gap,-0.44275840690939405,0.05297902340605668,0.08149443698668134,0.0036598608168409608,-5.423612681440096,0.4809829134967344,5
cities_share,0.3130019957918627,0.03423006777924576,0.0952458819375829,0.0008438627541575193,3.2881795155500377,0.37862971235319776,5
votes_share,0.25708882864289323,0.019495054471187497,0.03409003193012463,0.00030542538581151144,7.543552311927357,0.6013638633224703,5
active_wars,-0.17178173309516326,0.020076777475559197,0.026370457515752916,0.0007066148218218717,-6.522350777045595,0.8438524484117171,5
science_share,-0.16978804956145616,0.013712836373396323,0.0466440203883719,0.0003848402591680833,-3.6407322951781396,0.30256688561770206,5
military_share,0.15156891483926094,0.01625626693957082,0.042136493723310325,0.0011493725573992494,3.5967604626875755,0.37525312178003656,5
minor_allies_share,0.14577106726259673,0.014993362346776345,0.026475551376697888,0.00034692018002812253,5.504529940832171,0.5455500949224895,5
production_share,0.13423310754454104,0.011599783800791793,0.03152644708597178,0.0006416796350071377,4.2577116212811426,0.35863146492171694,5
happiness_percentage,0.11780889857052904,0.02160128120046014,0.03548586218513205,0.001011886587255373,3.32085255119467,0.609387239149099,5
military_utilization,0.11337030006490985,0.016427933992915627,0.03252538176903537,0.0004495645916339995,3.4853742923515725,0.4983004605523902,5
culture_share,0.07940513183296186,0.024088045448478368,0.05132372117644187,0.0010101150609534801,1.5536265788909107,0.4868139252878646,0
friendships,0.0770565103181212,0.016355906205881676,0.0323977133777323,0.0006878913580874557,2.3846611769074393,0.5365026201976039,4
religion_percentage,0.06433205585194708,0.006571358454693613,0.04816797735832629,0.0008983220013257688,1.3355574422689265,0.13405316284680555,0
truces,-0.05563704321928742,0.010316330702001568,0.012835773827615932,0.00027544295522329715,-4.331015503790885,0.7784898468198476,5
faith_share,0.027733756201236175,0.004932564845005881,0.026210648945660386,0.0003351705172347408,1.058544169560329,0.1906004239510581,0
highest_war_weariness,0.025014402815698954,0.013093064129040703,0.026862950097163708,0.0006650806661746235,0.9314531642675984,0.4984781339941553,0
tourism_share,0.01711591097974613,0.011960188467676089,0.02331133458183233,0.0004887176058850426,0.7420750446100255,0.5321370973288715,0
defensive_pacts,0.014120401438544969,0.010753151012874714,0.026654624071540546,0.0005597136921119304,0.5306164584650308,0.40956111431922954,0
gold_share,0.004309718111552166,0.0008116536030484101,0.0020588572437345563,0.0008864338420693665,2.3763714719640645,0.8517009173725495,4
food_share,0.0040284177288097585,0.016719283024785685,0.02647014991000416,0.0027733090991107845,0.11031818300783838,0.6721196229564825,0
population_share,0.002090103181216408,0.031695848760662476,0.09341185045973908,0.0013632035229843053,0.023651349616841837,0.33652307407385895,0


==> notebooks/models/features/groupedmlp_feature_importance.csv <==
feature,coef_mean,coef_std
cities_share,0.04736729,0.006724112
votes_share,0.041534234,0.003149839
turn_progress,0.041515477,0.0021917701
technologies_gap,0.031832624,0.0023340108
score_ratio,0.030147681,0.0020884112
military_share,0.028087163,0.0026504823
science_share,0.02698654,0.0014834228
tourism_share,0.025236398,0.0019656883
culture_share,0.023410788,0.0035654735
defensive_pacts,0.021976303,0.0036279114
faith_raw_share,0.021898756,0.0015932311
population_share,0.021553827,0.0044306074
production_raw_share,0.021333631,0.0013708097
gold_share,0.019426338,0.0077265883
minor_allies_share,0.019186674,0.0016452146
friendships,0.019000445,0.0015412088
food_share,0.018114466,0.002239636
happiness_percentage,0.017289797,0.0023158018
religion_percentage,0.0172628,0.0022112906
active_wars,0.016509747,0.0036936721
policies_gap,0.016465507,0.0015455072
highest_war_weariness,0.013308545,0.0012395495
military_utilization,0.013158572,0.0030521494
truces,0.010407411,0.0014745919


==> notebooks/models/features/interactionmlp_feature_importance.csv <==
feature,coef_mean,coef_std
turn_progress,0.20462978,0.011238812
cities,0.14019288,0.0040091416
votes,0.119820595,0.005599203
score_ratio,0.117157266,0.0079913465
technologies_gap,0.10818094,0.009639906
population,0.10691492,0.009888784
policies_gap,0.10191343,0.008510918
minor_allies,0.09614346,0.0031276452
science_adj,0.09517317,0.004214778
gold_adj,0.093303435,0.0036071867
tourism_adj,0.09097322,0.0021684696
faith_adj,0.08787983,0.005940905
religion_percentage,0.0873008,0.0058867745
culture_adj,0.08670311,0.0061968807
production_adj,0.07778979,0.0055177948
military_utilization,0.07498408,0.0044775726
food_adj,0.07413085,0.003206691
friendships,0.07385616,0.0017888272
happiness_percentage,0.07326819,0.0039481176
active_wars,0.07097073,0.004007799
defensive_pacts,0.06939403,0.0021691467
military_adj,0.06672872,0.0018342577
highest_war_weariness,0.0623082,0.0067751464
truces,0.04376934,0.0045058792


==> notebooks/models/features/mlp_feature_importance.csv <==
feature,coef_mean,coef_std
turn_progress,0.21132295,0.0110784955
technologies_gap,0.11970024,0.010927808
votes_share,0.11671583,0.0070084236
score_ratio,0.09644902,0.004535697
cities_share,0.08746253,0.0041405936
policies_gap,0.07339642,0.0047386666
tourism_share,0.06894632,0.009031755
military_share,0.064008,0.004599846
friendships,0.062443487,0.0033593753
production_raw_share,0.06033318,0.007148521
culture_share,0.058615662,0.005526914
minor_allies_share,0.054067362,0.007491912
faith_raw_share,0.053467087,0.0030594112
religion_percentage,0.04702601,0.00862695
population_share,0.046880677,0.010481283
defensive_pacts,0.044222165,0.004832419
science_share,0.043280695,0.009020428
active_wars,0.043172184,0.0018227668
happiness_percentage,0.042361926,0.0032632218
food_share,0.0414692,0.0062781693
highest_war_weariness,0.039467163,0.004267502
military_utilization,0.0357158,0.0029946088
gold_share,0.025624335,0.005456747
truces,0.018864248,0.0015030932


==> notebooks/models/features/xgboost_feature_importance.csv <==
feature,coef_mean,coef_std
score_ratio,0.37680116,0.031149277
military_share,0.08404742,0.010476725
population_share,0.0826295,0.024164801
technologies_gap,0.06459707,0.009328853
votes_share,0.06324229,0.006680304
policies_gap,0.05269773,0.0016697214
minor_allies_share,0.04266692,0.004112499
gold_share,0.029716885,0.0026409223
cities_share,0.026436573,0.0017396281
production_share,0.023560205,0.0018668205
turn_progress,0.018849915,0.0026076515
active_wars,0.016393337,0.0022523566
happiness_percentage,0.0147773605,0.0017095134
military_utilization,0.014264712,0.0034766472
religion_percentage,0.013566071,0.0029316943
friendships,0.012508323,0.001273815
culture_share,0.011671015,0.0017463027
faith_share,0.011105833,0.0017541948
tourism_share,0.010589112,0.0011322472
defensive_pacts,0.008061013,0.0010145705
food_share,0.0076317713,0.00056743313
science_share,0.0068373233,0.0004883476
highest_war_weariness,0.005654668,0.0005047418
truces,0.0016937859,0.00169508


==> notebooks/models/model_comparison.csv <==
model,roc_auc_mean,roc_auc_std,brier_mean,brier_std,log_loss_mean,log_loss_std,balanced_accuracy_mean,balanced_accuracy_std,n_features,n_parameters
naive,0.5,0.0,0.10941058185345887,1.984436498816825e-06,0.37692853844294777,8.716983048057844e-06,0.6709074560645679,0.01147448264342431,0,
score,0.824780545187912,0.010805512404338295,0.08760075790140218,0.00204629078656655,0.2915369868902044,0.0067160590055034995,0.6709074560645679,0.01147448264342431,1,
baseline,0.8405090775874594,0.013311829357805439,0.08457920467069617,0.003007128044500327,0.2803457245907491,0.008817347413480458,0.6872759256297313,0.01640834623158937,23,
xgboost,0.8558412234346635,0.011072235981527869,0.08212873813699437,0.0029902792599468793,0.2702989914099263,0.009431575005700212,0.6988419996514255,0.01563566554968026,24,7420.0
mlp,0.8575664930698599,0.009947737080803487,0.08175128027980064,0.002968968177880312,0.268587564794765,0.007847310195749356,0.7006320280098928,0.015263826713593037,24,1561.0
grouped_mlp,0.8634295204196899,0.01221942457648084,0.07986174094225018,0.0035025854097295852,0.26285547352561045,0.009568457564621173,0.7022588192284418,0.01656393920139977,24,5773.0
interaction_mlp,0.8652388583667211,0.011692297275508348,0.07915814883823394,0.003319203297476431,0.2597312620303186,0.009080690205993525,0.6980207213725366,0.01828378911624234,24,52767.0
attention_mlp,0.8645995919508979,0.012094400030310912,0.07927365574622688,0.0034804692548881756,0.2601206540681165,0.009571612016101936,0.6987476302231805,0.018958160920658596,24,6261.0


==> outline/cites.csv <==
Title,Link,Published Link (if any),Short Title,Cited at,Supported?
Investigating Data Contamination in Modern Benchmarks for Large Language Models,https://aclanthology.org/2024.naacl-long.482/,,Investigating Data Contamination,"L17: - static benchmarks can be contaminated, saturated, or over-targeted (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Systematic Study of Benchmark Saturation), || L44: - Static benchmarks have been foundational in NLP and ML, but their reliability has become increasingly contested as training corpora scale, benchmark exposure becomes harder to rule out, and fixed leaderboards become easier to target or overfit (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Static-to-Dynamic Evaluation Survey).",Supported: this paper directly studies benchmark contamination in modern LLM evaluation.
An Open-Source Data Contamination Report for Large Language Models,https://aclanthology.org/2024.findings-emnlp.30/,,Open-Source Data Contamination Report,"L17: - static benchmarks can be contaminated, saturated, or over-targeted (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Systematic Study of Benchmark Saturation), || L44: - Static benchmarks have been foundational in NLP and ML, but their reliability has become increasingly contested as training corpora scale, benchmark exposure becomes harder to rule out, and fixed leaderboards become easier to target or overfit (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Static-to-Dynamic Evaluation Survey).",Supported: this paper reports contamination patterns in open-source LLM benchmark settings.
Dynabench: Rethinking Benchmarking in NLP,https://aclanthology.org/2021.naacl-main.324/,,Dynabench,"L17: - static benchmarks can be contaminated, saturated, or over-targeted (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Systematic Study of Benchmark Saturation), || L21: - Existing work has increasingly moved toward dynamic and interactive evaluation (Dynabench; AgentBench; WebArena; OSWorld), and game environments have become especially valuable for evaluating strategic decision-making capabilities that static tests miss. || L44: - Static benchmarks have been foundational in NLP and ML, but their reliability has become increasingly contested as training corpora scale, benchmark exposure becomes harder to rule out, and fixed leaderboards become easier to target or overfit (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Static-to-Dynamic Evaluation Survey). || L45: - Dynamic evaluation responds to these concerns by moving beyond fixed test sets toward refreshed tasks, regenerated examples, or evolving environments (Dynabench; Static-to-Dynamic Evaluation Survey).","Supported: this paper motivates dynamic, interactive benchmarking beyond static datasets."
When AI Benchmarks Plateau: A Systematic Study of Benchmark Saturation,https://arxiv.org/abs/2602.16763v1,,Systematic Study of Benchmark Saturation,"L17: - static benchmarks can be contaminated, saturated, or over-targeted (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Systematic Study of Benchmark Saturation),",Supported: this paper studies benchmark saturation/plateau effects.
AgentBench: Evaluating LLMs as Agents,https://arxiv.org/abs/2308.03688,https://openreview.net/forum?id=zAdUB0aCTQ,AgentBench,"L18: - single-turn tasks under-measure multi-round adaptation to evolving observations and feedback (AgentBench), || L21: - Existing work has increasingly moved toward dynamic and interactive evaluation (Dynabench; AgentBench; WebArena; OSWorld), and game environments have become especially valuable for evaluating strategic decision-making capabilities that static tests miss. || L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L47: - Interactive evaluation can expose weaknesses in long-term reasoning, decision-making, and instruction following that are less visible in static benchmarks (AgentBench). || L234: - Relative to prior work such as AgentBench, GameBench, BALROG, and related benchmarks, CivBench places greater emphasis on strategic development within one persistent multiplayer 4X environment, repeated interaction among competing agents, and comparative analysis based on both terminal outcomes and within-game progress.","Partially supported: AgentBench directly motivates interactive multi-round agent evaluation and reports failures in long-term reasoning/decision-making; the ""single-turn under-measure adaptation"" wording is synthesis (not a direct sentence in the paper)."
BattleAgentBench: A Benchmark for Evaluating Cooperation and Competition Capabilities of Language Models in Multi-Agent Systems,https://arxiv.org/abs/2408.15971,,BattleAgentBench,"L19: - non-competitive tasks do not evaluate behavior in collaborative and competitive multi-agent settings (BattleAgentBench), || L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench).",Supported: the benchmark is explicitly for cooperation/competition in multi-agent settings.
WebArena: A Realistic Web Environment for Building Autonomous Agents,https://arxiv.org/abs/2307.13854,https://openreview.net/forum?id=oKn9c6ytLx,WebArena,"L20: - short-horizon settings miss delayed consequences and strategic revision (WebArena). || L21: - Existing work has increasingly moved toward dynamic and interactive evaluation (Dynabench; AgentBench; WebArena; OSWorld), and game environments have become especially valuable for evaluating strategic decision-making capabilities that static tests miss. || L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L48: - Realistic environments place additional demands on agents, including long-horizon web interaction, open-ended computer use, and consequential workplace task execution (WebArena; OSWorld; WorkBench).",Partially supported: WebArena explicitly contrasts simplified/static environments with realistic long-horizon web tasks; the line about short-horizon settings missing delayed consequences should be softened as synthesis.
OSWorld: Benchmarking Multimodal Agents for Open-Ended Tasks in Real Computer Environments,https://arxiv.org/abs/2404.07972,https://dl.acm.org/doi/10.5555/3737916.3739566,OSWorld,"L21: - Existing work has increasingly moved toward dynamic and interactive evaluation (Dynabench; AgentBench; WebArena; OSWorld), and game environments have become especially valuable for evaluating strategic decision-making capabilities that static tests miss. || L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L48: - Realistic environments place additional demands on agents, including long-horizon web interaction, open-ended computer use, and consequential workplace task execution (WebArena; OSWorld; WorkBench).",Supported: OSWorld directly benchmarks open-ended computer-use agents in realistic environments.
CivRealm: A Learning and Reasoning Odyssey in Civilization for Decision-Making Agents,https://arxiv.org/abs/2401.10568,https://openreview.net/forum?id=UBVNwD3hPN,CivRealm,"L28: 1. In prior work, LLMs have generally failed to survive full games, and running complete matches can be prohibitively costly (CivRealm). || L71: Civilization V is an especially suitable environment for strategic evaluation. As a 4X grand strategy game (eXploration, eXpansion, eXploitation, eXtermination), it requires players to make coordinated decisions across economic development, military strategy, diplomatic relations, and technological advancement over hundreds of turns (**longitudinal**) under ever-evolving situation (**generative**), imperfect information, and multilateral competition (**competitive**). The Vox Populi community mod substantially improves the base game's AI at the tactical level, and the community regards it as stronger than the built-in AI in Freeciv (used by CivRealm), Unciv (used by Digital Player), and Civ VI/VII.","Partially supported: CivRealm directly shows RL/LLM agents struggle in full-game Civ settings; the ""prohibitively costly"" part should be framed as an inference unless backed by explicit runtime/cost evidence."
Benchmarking Large Language Models Under Data Contamination: A Survey from Static to Dynamic Evaluation,https://aclanthology.org/2025.emnlp-main.511/,,Static-to-Dynamic Evaluation Survey,"L44: - Static benchmarks have been foundational in NLP and ML, but their reliability has become increasingly contested as training corpora scale, benchmark exposure becomes harder to rule out, and fixed leaderboards become easier to target or overfit (Investigating Data Contamination; Open-Source Data Contamination Report; Dynabench; Static-to-Dynamic Evaluation Survey). || L45: - Dynamic evaluation responds to these concerns by moving beyond fixed test sets toward refreshed tasks, regenerated examples, or evolving environments (Dynabench; Static-to-Dynamic Evaluation Survey).",Supported: this survey directly organizes evaluation trends from static to dynamic paradigms.
WorkBench: a Benchmark Dataset for Agents in a Realistic Workplace Setting,https://arxiv.org/abs/2405.00823,https://openreview.net/forum?id=4HNAwZFDcH,WorkBench,"L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L48: - Realistic environments place additional demands on agents, including long-horizon web interaction, open-ended computer use, and consequential workplace task execution (WebArena; OSWorld; WorkBench).",Supported: this benchmark targets realistic workplace agent tasks.
Survey on Evaluation of LLM-based Agents,https://arxiv.org/abs/2503.16416,,Survey on Evaluation of LLM-based Agents,"L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L59: - A growing body of work suggests that terminal outcomes alone provide insufficient signal for evaluating strategic capability in complex, multi-agent, and long-horizon settings (Rock-Paper-Scissors; Vending-Bench; DeepPlanning; EcoGym; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). This is especially relevant where terminal outcomes may underrepresent differences in planning quality, trajectory stability, and recovery over time (Vending-Bench; DeepPlanning; EcoGym).","Partially supported: the survey supports the shift to more realistic/challenging agent evaluation and identifies metric gaps, but line 59's ""terminal outcomes alone"" claim is broader synthesis across multiple works."
Evaluation and Benchmarking of LLM Agents: A Survey,https://dl.acm.org/doi/10.1145/3711896.3736570,,Evaluation and Benchmarking of LLM Agents Survey,"L46: - A major shift in recent evaluation has been from answer-only testing to **interactive environments**, where agents must act over time rather than merely respond once (AgentBench; WebArena; OSWorld; WorkBench; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). || L59: - A growing body of work suggests that terminal outcomes alone provide insufficient signal for evaluating strategic capability in complex, multi-agent, and long-horizon settings (Rock-Paper-Scissors; Vending-Bench; DeepPlanning; EcoGym; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). This is especially relevant where terminal outcomes may underrepresent differences in planning quality, trajectory stability, and recovery over time (Vending-Bench; DeepPlanning; EcoGym).",Partially supported: this survey supports interactive/dynamic evaluation trends and evaluation gaps; for the cited DOI entry we verified via its arXiv counterpart (2507.21504) due ACM access limits.
LLMArena: Assessing Capabilities of Large Language Models in Dynamic Multi-Agent Environments,https://aclanthology.org/2024.acl-long.705/,,LLMArena,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench).",Supported: this work evaluates LLMs in dynamic multi-agent settings.
GAMEBENCH: Evaluating Strategic Reasoning Abilities of LLM Agents,https://arxiv.org/abs/2406.06613,,GameBench,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench). || L234: - Relative to prior work such as AgentBench, GameBench, BALROG, and related benchmarks, CivBench places greater emphasis on strategic development within one persistent multiplayer 4X environment, repeated interaction among competing agents, and comparative analysis based on both terminal outcomes and within-game progress.",Supported: this benchmark directly evaluates strategic reasoning through games.
BALROG: Benchmarking Agentic LLM and VLM Reasoning On Games,https://arxiv.org/abs/2411.13543,https://openreview.net/forum?id=fp6t3F669F,BALROG,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench). || L61: - **Process-level gaps.** Some models can articulate optimal strategies but fail to execute them?a ""knowing-doing gap"" that is invisible if only final scores are measured (BALROG). Recent work has explicitly argued that ""coarse-grained outcome metrics"" are insufficient and introduced process-level metrics such as message alignment and negotiation effectiveness, while also criticizing the practice of ""constraining interaction to simplified environments"" (SPIN-Bench). More broadly, most benchmarks ""still emphasize local, step-level reasoning rather than the global constrained optimization... that demands genuine planning ability"" (DeepPlanning), further suggesting that win/loss misses the quality of reasoning about strategic tradeoffs. || L234: - Relative to prior work such as AgentBench, GameBench, BALROG, and related benchmarks, CivBench places greater emphasis on strategic development within one persistent multiplayer 4X environment, repeated interaction among competing agents, and comparative analysis based on both terminal outcomes and within-game progress.","Supported for line 61 framing: the paper explicitly uses the term ""knowing-doing gap"" (Introduction contributions and qualitative analysis subsection) and provides examples where models know a rule but fail to act on it."
TMGBench: A Systematic Game Benchmark for Evaluating Strategic Reasoning Abilities of LLMs,https://arxiv.org/abs/2410.10479,,TMGBench,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench).",Supported: this benchmark is explicitly about strategic reasoning in game settings.
Human-level play in the game of Diplomacy by combining language models with strategic reasoning,https://www.science.org/doi/10.1126/science.ade9097,,Diplomacy/Cicero,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench).",Supported: this work demonstrates strategic language-model play in Diplomacy.
Large Language Models Play StarCraft II: Benchmarks and A Chain of Summarization Approach,https://arxiv.org/abs/2312.11865v3,http://papers.nips.cc/paper_files/paper/2024/hash/f0ebc318e2df08360b2df559e81602e5-Abstract-Conference.html,TextStarCraft II,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench).",Partially supported: supports using StarCraft II as a strategic benchmark for LLM agents; broad comparative claims in line 55 remain synthesis across the benchmark set.
SPIN-Bench: How Well Do LLMs Plan Strategically and Reason Socially?,https://arxiv.org/abs/2503.12349,https://openreview.net/forum?id=mgsS73kvOA#,SPIN-Bench,"L53: - Games and multi-agent environments have become an important substrate for evaluating strategic decision-making because they combine explicit objectives, meaningful tradeoffs, adaptive opponents, and are increasingly used to evaluate planning, opponent modeling, negotiation, robustness, and long-horizon decision-making (LLMArena; GameBench; BALROG; TMGBench; BattleAgentBench; Diplomacy/Cicero; TextStarCraft II; SPIN-Bench). || L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench). || L61: - **Process-level gaps.** Some models can articulate optimal strategies but fail to execute them?a ""knowing-doing gap"" that is invisible if only final scores are measured (BALROG). Recent work has explicitly argued that ""coarse-grained outcome metrics"" are insufficient and introduced process-level metrics such as message alignment and negotiation effectiveness, while also criticizing the practice of ""constraining interaction to simplified environments"" (SPIN-Bench). More broadly, most benchmarks ""still emphasize local, step-level reasoning rather than the global constrained optimization... that demands genuine planning ability"" (DeepPlanning), further suggesting that win/loss misses the quality of reasoning about strategic tradeoffs.","Supported (direct quote verified): Section 2.2 includes the phrases ""coarse-grained outcome metrics"" and ""constraining interaction to simplified environments""; Section 3.4 defines fine-grained LLM-assisted negotiation metrics including message-strategy alignment and proposal acceptance."
Vending-Bench: A Benchmark for Long-Term Coherence of Autonomous Agents,https://arxiv.org/abs/2502.15840,,Vending-Bench,"L55: - Existing work has established the value of strategic, multi-agent, and long-horizon evaluation, but much of it either distributes evaluation across many smaller games or task families, focuses on narrower forms of cooperation, competition, or negotiation, or provides less support for measuring comparative strategic standing within one persistent competitive environment (GameBench; LLMArena; BALROG; TMGBench; BattleAgentBench; SPIN-Bench; TextStarCraft II; Vending-Bench). || L59: - A growing body of work suggests that terminal outcomes alone provide insufficient signal for evaluating strategic capability in complex, multi-agent, and long-horizon settings (Rock-Paper-Scissors; Vending-Bench; DeepPlanning; EcoGym; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). This is especially relevant where terminal outcomes may underrepresent differences in planning quality, trajectory stability, and recovery over time (Vending-Bench; DeepPlanning; EcoGym). || L62: - **High variance, compounded in N-player settings.** Even under identical conditions, the same model can produce divergent trajectories, making final scores unreliable as the sole summary of capability (Vending-Bench); no single model dominates across all scenarios, and models can be suboptimal at strategic versus execution levels?differences invisible in outcome-only scoring (EcoGym). In N-player settings, this information loss is compounded: a winner label from an 8-player game collapses the full ranking into roughly one bit of signal. Trajectory-level analysis is therefore necessary to diagnose what drives performance variation, especially in multiplayer settings.",Supported: this benchmark evaluates long-horizon coherence and trajectory stability.
Population-based Evaluation in Repeated Rock-Paper-Scissors as a Benchmark for Multiagent Reinforcement Learning,https://arxiv.org/abs/2303.03196,https://openreview.net/forum?id=gQnJ7ODIAx,Rock-Paper-Scissors,L61: Population-based evaluation for robust ranking against diverse opponents (Rock-Paper-Scissors).,Partially supported: supports population-based aggregate evaluation against diverse opponents; the claim that this does not resolve within-game information loss in long-horizon multiplayer settings is your synthesis.
DeepPlanning: Benchmarking Long-Horizon Agentic Planning with Verifiable Constraints,https://arxiv.org/abs/2601.18137,,DeepPlanning,"L59: - A growing body of work suggests that terminal outcomes alone provide insufficient signal for evaluating strategic capability in complex, multi-agent, and long-horizon settings (Rock-Paper-Scissors; Vending-Bench; DeepPlanning; EcoGym; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). This is especially relevant where terminal outcomes may underrepresent differences in planning quality, trajectory stability, and recovery over time (Vending-Bench; DeepPlanning; EcoGym). || L61: - **Process-level gaps.** Some models can articulate optimal strategies but fail to execute them?a ""knowing-doing gap"" that is invisible if only final scores are measured (BALROG). Recent work has explicitly argued that ""coarse-grained outcome metrics"" are insufficient and introduced process-level metrics such as message alignment and negotiation effectiveness, while also criticizing the practice of ""constraining interaction to simplified environments"" (SPIN-Bench). More broadly, most benchmarks ""still emphasize local, step-level reasoning rather than the global constrained optimization... that demands genuine planning ability"" (DeepPlanning), further suggesting that win/loss misses the quality of reasoning about strategic tradeoffs.",Supported (direct quote verified): the quoted sentence appears in the Abstract (also echoed in the Introduction) about local step-level reasoning vs global constrained optimization.
EcoGym: Evaluating LLMs for Long-Horizon Plan-and-Execute in Interactive Economies,https://arxiv.org/abs/2602.09514,,EcoGym,"L59: - A growing body of work suggests that terminal outcomes alone provide insufficient signal for evaluating strategic capability in complex, multi-agent, and long-horizon settings (Rock-Paper-Scissors; Vending-Bench; DeepPlanning; EcoGym; Survey on Evaluation of LLM-based Agents; Evaluation and Benchmarking of LLM Agents Survey). This is especially relevant where terminal outcomes may underrepresent differences in planning quality, trajectory stability, and recovery over time (Vending-Bench; DeepPlanning; EcoGym). || L62: - **High variance, compounded in N-player settings.** Even under identical conditions, the same model can produce divergent trajectories, making final scores unreliable as the sole summary of capability (Vending-Bench); no single model dominates across all scenarios, and models can be suboptimal at strategic versus execution levels?differences invisible in outcome-only scoring (EcoGym). In N-player settings, this information loss is compounded: a winner label from an 8-player game collapses the full ranking into roughly one bit of signal. Trajectory-level analysis is therefore necessary to diagnose what drives performance variation, especially in multiplayer settings.",Supported: this benchmark studies long-horizon planning/execution under interactive economic dynamics.
"Scaling Strategy, Not Compute: A Stand-Alone, Open-Source StarCraft II Benchmark for Accessible Reinforcement Learning Research",https://arxiv.org/abs/2603.06608,,StarCraft II Benchmark for Accessible Reinforcement Learning,"L60: - **Sparse terminal rewards.** Aggregate terminal outcomes ""provide a coarse measure of performance"" but ""do not fully capture the diversity of behaviors exhibited by the agents"" (StarCraft II Benchmark for Accessible Reinforcement Learning). More broadly, the sparsity of ternary reward signals in competitive games has motivated intermediate measurement: value functions for predicting game outcomes are ""desirable because they can be used to alleviate the challenge of learning from sparse rewards"" (SC2LE).","Supported (direct quote verified): in Section 4 (Results and Qualitative Analysis, Figure 5 discussion), the paper states aggregate outcomes are a coarse measure and miss behavioral diversity; it also states in Section 1 that mini-games have short decision horizons and limited strategic depth."
StarCraft II: A New Challenge for Reinforcement Learning,https://arxiv.org/abs/1708.04782,,SC2LE,"L60: - **Sparse terminal rewards.** Aggregate terminal outcomes ""provide a coarse measure of performance"" but ""do not fully capture the diversity of behaviors exhibited by the agents"" (StarCraft II Benchmark for Accessible Reinforcement Learning). More broadly, the sparsity of ternary reward signals in competitive games has motivated intermediate measurement: value functions for predicting game outcomes are ""desirable because they can be used to alleviate the challenge of learning from sparse rewards"" (SC2LE).",Supported (direct quote verified): Section 5.1 (Value Predictions) states that accurate value functions are desirable because they alleviate learning from sparse rewards; sparse terminal reward structure is also discussed in Section 2 and Section 3.1.
The way scores are calculated bothers me,https://www.reddit.com/r/civ5/comments/fklkzw/the_way_scores_are_calculated_bothers_me/,,Civ5ScoreThread,L116: Community observation that Civ V score often diverges from eventual winner for non-Domination victories (Civ5ScoreThread).,Supported (anecdotal/community evidence): this source supports the statement about player community concerns regarding Civ V score vs actual victory progress.
650 AI Game 4UC Stats / Analysis,https://forums.civfanatics.com/threads/650-ai-game-4uc-stats-analysis.689648/page-2,,Civ5AIGame4UCStats,,
Deep Sets,https://arxiv.org/abs/1703.06114,https://proceedings.neurips.cc/paper/2017/hash/f22e4747da1aa27e363d86d40ff442fe-Abstract.html,DeepSets,L121: InteractionMLP uses a DeepSets-like permutation-invariant aggregation (DeepSets).,Supported: this paper introduces permutation-invariant set modeling used to justify DeepSets-like aggregation.
Attention Is All You Need,https://arxiv.org/abs/1706.03762,https://proceedings.neurips.cc/paper/2017/hash/3f5ee243547dee91fbd053c1c4a845aa-Abstract.html,Transformer,L121: AttentionMLP uses multi-head self-attention (Transformer).,Supported: this paper introduces multi-head self-attention used by AttentionMLP description.
When Benchmarks are Targets: Revealing the Sensitivity of Large Language Model Leaderboards,https://arxiv.org/abs/2402.01781,https://doi.org/10.18653/v1/2024.acl-long.744,When Benchmarks are Targets,"PROPOSED: Related Work static-benchmark critique (line 44) to support the ""over-targeted / leaderboard sensitivity"" claim.",Supported: the paper shows leaderboard rankings are highly sensitive to small benchmark perturbations.
SOTOPIA: Interactive Evaluation for Social Intelligence in Language Agents,https://arxiv.org/abs/2310.11667,https://openreview.net/forum?id=mM7VurbA4r,SOTOPIA,PROPOSED: Related Work competitive/social benchmark landscape (line 53) to broaden social-interaction coverage.,Supported: introduces open-ended interactive evaluation of social intelligence with coordination/collaboration/competition dynamics.
Harnessing Language for Coordination: A Framework and Benchmark for LLM-Driven Multi-Agent Control,https://arxiv.org/abs/2412.11761v2,https://doi.org/10.1109/TG.2025.3564042,HIVE,PROPOSED: Related Work multi-agent coordination benchmark coverage (line 53).,Supported: introduces a multi-agent RTS benchmark focused on language-mediated coordination and long-term strategic planning limits.
XGBoost: A Scalable Tree Boosting System,https://arxiv.org/abs/1603.02754,https://doi.org/10.1145/2939672.2939785,XGBoost,L121: XGBoost baseline nonlinear estimator for victory-probability prediction (XGBoost).,Supported: canonical citation for XGBoost model formulation and implementation details.
Multilayer feedforward networks are universal approximators,https://doi.org/10.1016/0893-6080(89)90020-8,,MLPUniversalApprox,L121: MLP cited as a feed-forward multilayer perceptron architecture for nonlinear function approximation (MLPUniversalApprox).,Supported: foundational reference establishing that multilayer feed-forward networks (MLPs) can approximate nonlinear functions.
General Deep Multinomial Logit Model,https://doi.org/10.31577/cai_2022_5_1240,,Deep Multinomial Logit,L121: GroupedMLP framed as structurally similar to deep multinomial logit formulations (Deep Multinomial Logit).,Supported: provides a direct deep multinomial-logit style reference for utility-to-softmax choice modeling.
Optuna: A Next-generation Hyperparameter Optimization Framework,https://arxiv.org/abs/1907.10902,https://doi.org/10.1145/3292500.3330701,Optuna,L123: Hyperparameter optimization performed with Optuna (Optuna).,Supported: canonical citation for Optuna hyperparameter optimization framework.
"OpenSkill: A faster asymmetric multi-team, multiplayer rating system",https://doi.org/10.21105/joss.05901,,OpenSkill,L195: Suggested online rating framework if cross-game learning is present (OpenSkill).,Supported: directly introduces the OpenSkill multiplayer rating framework.
AgentBoard: An Analytical Evaluation Board of Multi-turn LLM Agents,https://doi.org/10.52202/079017-2365,,AgentBoard,"L15, L62: Prior benchmark using richer multi-turn agent evaluation signals (AgentBoard).",Partially supported: paper introduces a multi-turn LLM-agent evaluation board; specific metric characterization should be phrased carefully.
AgentQuest: A Modular Benchmark Framework to Measure Progress and Improve LLM Agents,https://aclanthology.org/2024.naacl-demo.19/,,AgentQuest,"L15, L62: Modular benchmark framework for measuring agent progress (AgentQuest).",Supported: introduces modular benchmark/metrics for measuring agent progress beyond a single scalar outcome.
MultiAgentBench : Evaluating the Collaboration and Competition of LLM agents,https://aclanthology.org/2025.acl-long.421/,,MultiAgentBench,L62: Multi-agent benchmark with collaboration/competition process evaluation (MultiAgentBench).,Supported: benchmark evaluates collaboration/competition with richer process metrics than terminal-only outcomes.
Digital Player: Evaluating Large Language Models based Human-like Agent in Games,https://arxiv.org/abs/2502.20807,,DigitalPlayer,"L46, L68: Used for Unciv/Civilization-like benchmark context and comparison framing (DigitalPlayer).",Supported: presents an Unciv-based digital-player benchmark for LLM agents in Civilization-like gameplay.
Let's Verify Step by Step,https://arxiv.org/abs/2305.20050,https://openreview.net/forum?id=v8L0pN6EOi,LetsVerifyStepByStep,L62: Process reward models show stronger step-level supervision than outcome-only supervision (LetsVerifyStepByStep).,Supported: directly compares process vs outcome supervision and shows strong gains from process supervision.
A Bayesian Approach to In-Game Win Probability in Soccer,https://doi.org/10.1145/3447548.3467194,,SoccerWinProb,L58: In-game win-probability modeling in sports analytics as an analogy for dense progress signals (SoccerWinProb; NFLWinProbRF).,Supported: soccer in-game win-probability modeling supports using win-probability estimates as process signals in sports analytics.
Grandmaster level in StarCraft II using multi-agent reinforcement learning,https://doi.org/10.1038/s41586-019-1724-z,,AlphaStar,L59: AlphaStar cited as long-horizon competitive RL evidence (AlphaStar).,Partially supported: strong evidence for long-horizon competitive RL; reward-shaping wording should be kept cautious unless directly quoted.
Dota 2 with Large Scale Deep Reinforcement Learning,https://arxiv.org/abs/1912.06680,,OpenAIFive,L59: OpenAI Five cited as long-horizon competitive RL evidence (OpenAIFive).,Partially supported: supports long-horizon sparse-reward challenges in Dota 2; claim phrasing should distinguish between sparse outcomes and reward shaping details.
Rank Analysis of Incomplete Block Designs: I. The Method of Paired Comparisons,https://doi.org/10.1093/biomet/39.3-4.324,,Bradley-Terry,"L56: - **Convergent validity**: ... stable across estimators (Bradley-Terry).",Supported: foundational paper introducing the Bradley-Terry paired-comparison model.



